Efficient Reinforcement Learning in Factored MDPs with Application to Constrained RL

Reinforcement learning (RL) in episodic, factored Markov decision processes (FMDPs) is studied. We propose an algorithm called FMDP-BF, which leverages the factorization structure of FMDP. The regret of FMDP-BF is shown to be exponentially smaller than that of optimal algorithms designed for non-factored MDPs, and improves on the best previous result for FMDPs~\citep{osband2014near} by a factored of $\sqrt{H|\mathcal{S}_i|}$, where $|\mathcal{S}_i|$ is the cardinality of the factored state subspace and $H$ is the planning horizon. To show the optimality of our bounds, we also provide a lower bound for FMDP, which indicates that our algorithm is near-optimal w.r.t. timestep $T$, horizon $H$ and factored state-action subspace cardinality. Finally, as an application, we study a new formulation of constrained RL, known as RL with knapsack constraints (RLwK), and provides the first sample-efficient algorithm based on FMDP-BF.

==> email.txt <==
==== To:
yitian@mit.edu
jianqian@mit.edu
suvrit@mit.edu

==== CC:
all 4 of us

==== Subject:
Re your paper on Factored MDPs

==== Text:
Dear Yi, Jian, Suvrit:

We are researchers from Peking University and Google, working on theoretical reinforcement learning.  In the last few months, we've been working on efficient exploration for RL with constraints, which turned out to be related to RL with factored models.  Thus, we also investigated RL in factored MDPs, and used the results to solve constrained RL.  Our paper is available at: https://arxiv.org/abs/2008.13319 .

Soon after the paper went online, we came across your paper (https://arxiv.org/abs/2006.13405) that looked very related, and enjoyed reading it with great interest.  The two independent works study similar algorithms with similar regret bounds (for factored MDPs), although there are some technical differences in the analysis and the actual bounds.  We are very sorry for not noticing and comparing to your work; it was an oversight on our part.  We're now modifying the paper and will update the arXiv version soon.

Might we also ask if you could kindly share the status of your paper (that is, if it's been submitted or accepted).  The information will be very helpful to us to decide when/where to submit our paper.  Please let us know if you have any question or concern.  We're definitely open to thoughts or suggestions on some sort of coordination or collaboration!

Thanks,

Xiaoyu, Jiachen, Lihong, Liwei
